CiteClick: A Browser Extension for Real-Time Scholar Citation Tracking

This technical report presents CiteClick, a browser extension designed to monitor and track Google Scholar citation counts for multiple researchers in real-time. We discuss the motivation behind the tool, its key features, implementation details, and potential impact on the academic community. The report covers installation procedures, usage guidelines, and customization options, concluding with a discussion on future work and potential improvements. By automating the process of citation tracking, CiteClick aims to enhance research evaluation processes and facilitate more informed decision-making in academic contexts.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

